FG$^2$-GDN: Enhancing Long-Context Gated Delta Networks with Doubly Fine-Grained Control

Linear attention mechanisms have emerged as promising alternatives to softmax attention, offering linear-time complexity during inference. Recent advances such as Gated DeltaNet (GDN) and Kimi Delta Attention (KDA) have demonstrated that the delta rule, an online gradient descent update, enables superior associative recall compared to simple additive updates. While KDA refined the coarse head-wise decay gate into channel-wise decay, the learning rate $\beta_t$ in the delta update remains a scalar, limiting the model's capacity for dimension-specific adaptation. We introduce FG$^2$-GDN, which replaces the scalar $\beta_t$ with a channel-wise vector analogous to the transition from SGD to per-coordinate adaptive optimizers such as AdaGrad and Adam. We further propose FG$^2$-GDN+, which decouples the scaling for keys and values, enabling independent control of erasure strength and write strength. Experiments on synthetic and real-world benchmarks show that FG$^2$-GDN and its variant improve associative recall and long-context understanding over GDN and KDA, with comparable computational efficiency.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> pics/beta_activation_stats_1.3B.json <==
[
  {
    "module": "model.layers.0.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.46881645917892456,
    "beta_global_std": 0.26094764471054077,
    "channel_mean_cv": 0.22391371428966522,
    "within_token_cv": 0.5352601408958435,
    "beta_p05": 0.053403329104185104,
    "beta_p50": 0.4641728699207306,
    "beta_p95": 0.9032942056655884
  },
  {
    "module": "model.layers.1.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.5712829232215881,
    "beta_global_std": 0.37074577808380127,
    "channel_mean_cv": 0.298516184091568,
    "within_token_cv": 0.638877272605896,
    "beta_p05": 0.0059110685251653194,
    "beta_p50": 0.6469064354896545,
    "beta_p95": 0.9987157583236694
  },
  {
    "module": "model.layers.2.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.47242534160614014,
    "beta_global_std": 0.321043461561203,
    "channel_mean_cv": 0.2857449948787689,
    "within_token_cv": 0.6675403118133545,
    "beta_p05": 0.01590639166533947,
    "beta_p50": 0.4627158045768738,
    "beta_p95": 0.9643214344978333
  },
  {
    "module": "model.layers.4.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.5469577312469482,
    "beta_global_std": 0.3382326066493988,
    "channel_mean_cv": 0.3708348274230957,
    "within_token_cv": 0.6086181998252869,
    "beta_p05": 0.01590639166533947,
    "beta_p50": 0.5983121991157532,
    "beta_p95": 0.985496461391449
  },
  {
    "module": "model.layers.5.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.5704126358032227,
    "beta_global_std": 0.3297320306301117,
    "channel_mean_cv": 0.3581002652645111,
    "within_token_cv": 0.5628068447113037,
    "beta_p05": 0.020964240655303,
    "beta_p50": 0.6334102749824524,
    "beta_p95": 0.9859364032745361
  },
  {
    "module": "model.layers.6.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.5763434171676636,
    "beta_global_std": 0.32565823197364807,
    "channel_mean_cv": 0.4113187789916992,
    "within_token_cv": 0.5581634044647217,
    "beta_p05": 0.024423090741038322,
    "beta_p50": 0.6361271142959595,
    "beta_p95": 0.9893474578857422
  },
  {
    "module": "model.layers.8.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.518427848815918,
    "beta_global_std": 0.29426783323287964,
    "channel_mean_cv": 0.35438451170921326,
    "within_token_cv": 0.5588921904563904,
    "beta_p05": 0.04603390023112297,
    "beta_p50": 0.5333974361419678,
    "beta_p95": 0.9532750844955444
  },
  {
    "module": "model.layers.9.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.5706692337989807,
    "beta_global_std": 0.2851158380508423,
    "channel_mean_cv": 0.2768041789531708,
    "within_token_cv": 0.48512017726898193,
    "beta_p05": 0.06754669547080994,
    "beta_p50": 0.6141626238822937,
    "beta_p95": 0.957912266254425
  },
  {
    "module": "model.layers.10.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.648015558719635,
    "beta_global_std": 0.29570090770721436,
    "channel_mean_cv": 0.3237515687942505,
    "within_token_cv": 0.45004788041114807,
    "beta_p05": 0.06465348601341248,
    "beta_p50": 0.7310585379600525,
    "beta_p95": 0.9899863600730896
  },
  {
    "module": "model.layers.12.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.5546213388442993,
    "beta_global_std": 0.3041285276412964,
    "channel_mean_cv": 0.3619747459888458,
    "within_token_cv": 0.5396736264228821,
    "beta_p05": 0.03676946833729744,
    "beta_p50": 0.6067315340042114,
    "beta_p95": 0.9597620368003845
  },
  {
    "module": "model.layers.13.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.5762926340103149,
    "beta_global_std": 0.2805478870868683,
    "channel_mean_cv": 0.33275964856147766,
    "within_token_cv": 0.48189735412597656,
    "beta_p05": 0.06560483574867249,
    "beta_p50": 0.6261242032051086,
    "beta_p95": 0.9518632292747498
  },
  {
    "module": "model.layers.14.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.5905097723007202,
    "beta_global_std": 0.30677831172943115,
    "channel_mean_cv": 0.3829801678657532,
    "within_token_cv": 0.5154802799224854,
    "beta_p05": 0.04023794084787369,
    "beta_p50": 0.6592954993247986,
    "beta_p95": 0.9732407331466675
  },
  {
    "module": "model.layers.16.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.5524842143058777,
    "beta_global_std": 0.2889731526374817,
    "channel_mean_cv": 0.37005415558815,
    "within_token_cv": 0.5167307257652283,
    "beta_p05": 0.05108273774385452,
    "beta_p50": 0.5950219631195068,
    "beta_p95": 0.9481545686721802
  },
  {
    "module": "model.layers.17.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.49988028407096863,
    "beta_global_std": 0.2899726331233978,
    "channel_mean_cv": 0.4109451174736023,
    "within_token_cv": 0.5746263861656189,
    "beta_p05": 0.03963883966207504,
    "beta_p50": 0.5102524757385254,
    "beta_p95": 0.9362850189208984
  },
  {
    "module": "model.layers.18.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.5449532270431519,
    "beta_global_std": 0.3001253306865692,
    "channel_mean_cv": 0.39748212695121765,
    "within_token_cv": 0.5458644032478333,
    "beta_p05": 0.04603390023112297,
    "beta_p50": 0.581303060054779,
    "beta_p95": 0.9585376977920532
  },
  {
    "module": "model.layers.20.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.48737528920173645,
    "beta_global_std": 0.2883783280849457,
    "channel_mean_cv": 0.45248645544052124,
    "within_token_cv": 0.577021598815918,
    "beta_p05": 0.042087726294994354,
    "beta_p50": 0.4863315224647522,
    "beta_p95": 0.9353464841842651
  },
  {
    "module": "model.layers.21.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.5929587483406067,
    "beta_global_std": 0.31306394934654236,
    "channel_mean_cv": 0.42508208751678467,
    "within_token_cv": 0.5226646065711975,
    "beta_p05": 0.05665242671966553,
    "beta_p50": 0.6531268954277039,
    "beta_p95": 0.9835969805717468
  },
  {
    "module": "model.layers.22.self_attn.b_proj.",
    "num_tokens": 1408,
    "num_channels": 4096,
    "beta_global_mean": 0.5497390627861023,
    "beta_global_std": 0.3182569444179535,
    "channel_mean_cv": 0.46027103066444397,
    "within_token_cv": 0.569529116153717,
    "beta_p05": 0.037892427295446396,
    "beta_p50": 0.5803520083427429,
    "beta_p95": 0.9859364032745361
  }
]
